Mixed-Integer Optimization for Loopless Flux Distributions in Metabolic Networks

Constraint-based metabolic models can be used to investigate the intracellular physiology of microorganisms. These models couple genes to reactions, and typically seek to predict metabolite fluxes that optimize some biologically important metric. Classical techniques, like Flux Balance Analysis (FBA), formulate the metabolism of a microbe as an optimization problem where growth rate is maximized. While FBA has found widespread use, it often leads to thermodynamically infeasible solutions that contain internal cycles (loops). To address this shortcoming, Loopless-Flux Balance Analysis (ll-FBA) seeks to predict flux distributions that do not contain these loops. ll-FBA is a disjunctive program, usually reformulated as a mixed-integer program, and is challenging to solve for biological models that often contain thousands of reactions and metabolites. In this paper, we compare various reformulations of ll-FBA and different solution approaches. Overall, the combinatorial Benders' decomposition is the most promising of the tested approaches with which we could solve most instances. However, the model size and numerical instability pose a challenge to the combinatorial Benders' method.

==> Images/CSV/results_bigg_SCIP_cb_vs_nullspace.csv <==
organism,termination_ll_fba,time_ll_fba,termination_cb,time_cb,termination_cb_big_m,time_cb_big_m
e_coli_core,OPTIMAL,0,OPTIMAL,9,OPTIMAL,5
iAB_RBC_283,OPTIMAL,0,OPTIMAL,11,OPTIMAL,5
iIS312_Amastigote,OPTIMAL,0,OPTIMAL,10,OPTIMAL,6
iAF692,OPTIMAL,3,OPTIMAL,16,OPTIMAL,7
iSB619,INFEASIBLE,1,OPTIMAL,15,OPTIMAL,6
iNF517,OPTIMAL,11,OPTIMAL,29,OPTIMAL,12
iHN637,OPTIMAL,4,OPTIMAL,11,OPTIMAL,7
iJB785,OPTIMAL,15,OPTIMAL,14,OPTIMAL,7
iNJ661,OPTIMAL,181,OPTIMAL,61,OPTIMAL,9
iSynCJ816,OPTIMAL,1,ERROR,,ERROR,
iJN746,OPTIMAL,332,OPTIMAL,41,OPTIMAL,237
iJR904,OPTIMAL,93,OPTIMAL,21,OPTIMAL,12
iEK1008,OPTIMAL,865,OPTIMAL,20,OPTIMAL,9
iCN900,OPTIMAL,0,OPTIMAL,11,OPTIMAL,6
iYO844,TIME_LIMIT,1800,OPTIMAL,26,OPTIMAL,8
iND750,OPTIMAL,8,OPTIMAL,46,OPTIMAL,10
iMM904,OPTIMAL,1465,OPTIMAL,154,OPTIMAL,24
iRC1080,OPTIMAL,373,TIME_LIMIT,1800,ERROR,
iAF1260,TIME_LIMIT,1800,OPTIMAL,166,OPTIMAL,39
iSDY_1059,TIME_LIMIT,1800,OPTIMAL,273,OPTIMAL,46
STM_v1_0,TIME_LIMIT,1800,OPTIMAL,105,OPTIMAL,23
iJO1366,TIME_LIMIT,1800,OPTIMAL,286,OPTIMAL,52
iSbBS512_1146,TIME_LIMIT,1800,OPTIMAL,360,OPTIMAL,118
iS_1188,TIME_LIMIT,1800,OPTIMAL,311,OPTIMAL,52
iSFV_1184,OPTIMAL,1241,OPTIMAL,442,OPTIMAL,85
iSF_1195,TIME_LIMIT,1800,OPTIMAL,452,OPTIMAL,43
iSFxv_1172,OPTIMAL,966,OPTIMAL,301,OPTIMAL,53
iML1515,OPTIMAL,1692,OPTIMAL,188,OPTIMAL,33
iZ_1308,TIME_LIMIT,1800,OPTIMAL,536,OPTIMAL,83
iAPECO1_1312,TIME_LIMIT,1800,OPTIMAL,954,OPTIMAL,107
iECB_1328,TIME_LIMIT,1800,OPTIMAL,486,OPTIMAL,80
iETEC_1333,TIME_LIMIT,1800,OPTIMAL,544,OPTIMAL,88
iYS1720,TIME_LIMIT,1800,OPTIMAL,463,OPTIMAL,94
iMM1415,OPTIMAL,1550,TIME_LIMIT,1800,OPTIMAL,110
RECON1,OPTIMAL,83,TIME_LIMIT,1800,OPTIMAL,297
iLB1027_lipid,TIME_LIMIT,1800,TIME_LIMIT,1800,TIME_LIMIT,1800
Recon3D,TIME_LIMIT,1800,TIME_LIMIT,1800,TIME_LIMIT,1800


==> Images/CSV/results_bigg_SCIP_llfba_vs_nullspace.csv <==
organism,termination_ll_fba,time_ll_fba,objective_value_ll_fba,termination_ll_fba_nullspace,time_ll_fba_nullspace,objective_value_ll_fba_nullspace
e_coli_core,OPTIMAL,0,0.874,OPTIMAL,0,0.874
iAB_RBC_283,OPTIMAL,0,2.936,OPTIMAL,2,2.936
iIS312_Amastigote,OPTIMAL,0,25.339,OPTIMAL,0,25.339
iAF692,OPTIMAL,3,0.027,TIME_LIMIT,1800,0.026
iSB619,INFEASIBLE,1,NaN,TIME_LIMIT,1800,0.027
iNF517,OPTIMAL,11,0.043,OPTIMAL,39,0.043
iHN637,OPTIMAL,4,0.224,OPTIMAL,5,0.224
iJB785,OPTIMAL,15,0.054,OPTIMAL,25,0.0
iNJ661,OPTIMAL,181,0.053,OPTIMAL,227,0.053
iSynCJ816,OPTIMAL,1,0.0,INFEASIBLE,34,NaN
iJN746,OPTIMAL,332,1.4,TIME_LIMIT,1800,NaN
iJR904,OPTIMAL,93,0.922,OPTIMAL,163,0.922
iEK1008,OPTIMAL,865,0.058,OPTIMAL,503,0.058
iCN900,OPTIMAL,0,0.0,OPTIMAL,27,0.0
iYO844,TIME_LIMIT,1800,0.115,TIME_LIMIT,1800,0.0
iND750,OPTIMAL,8,0.0,OPTIMAL,151,0.0
iMM904,OPTIMAL,1465,0.288,TIME_LIMIT,1800,0.0
iRC1080,OPTIMAL,373,0.0,TIME_LIMIT,1800,NaN
iAF1260,TIME_LIMIT,1800,0.69,TIME_LIMIT,1800,0.0
iSDY_1059,TIME_LIMIT,1800,0.92,TIME_LIMIT,1800,0.0
STM_v1_0,TIME_LIMIT,1800,0.0,TIME_LIMIT,1800,0.0
iJO1366,TIME_LIMIT,1800,0.939,TIME_LIMIT,1800,0.0
iSbBS512_1146,TIME_LIMIT,1800,0.0,TIME_LIMIT,1800,0.0
iS_1188,TIME_LIMIT,1800,0.73,TIME_LIMIT,1800,0.0
iSFV_1184,OPTIMAL,1241,0.894,TIME_LIMIT,1800,0.0
iSF_1195,TIME_LIMIT,1800,0.915,TIME_LIMIT,1800,-0.0
iSFxv_1172,OPTIMAL,966,0.894,TIME_LIMIT,1800,0.0
iML1515,OPTIMAL,1692,0.877,TIME_LIMIT,1800,NaN
iZ_1308,TIME_LIMIT,1800,0.0,TIME_LIMIT,1800,0.0
iAPECO1_1312,TIME_LIMIT,1800,0.934,TIME_LIMIT,1800,0.0
iECB_1328,TIME_LIMIT,1800,0.0,TIME_LIMIT,1800,0.0
iETEC_1333,TIME_LIMIT,1800,0.0,TIME_LIMIT,1800,0.0
iYS1720,TIME_LIMIT,1800,0.0,TIME_LIMIT,1800,NaN
iMM1415,OPTIMAL,1550,0.0,TIME_LIMIT,1800,NaN
RECON1,OPTIMAL,83,0.0,TIME_LIMIT,1800,NaN
iLB1027_lipid,TIME_LIMIT,1800,0.0,TIME_LIMIT,1800,NaN
Recon3D,TIME_LIMIT,1800,NaN,TIME_LIMIT,1800,NaN


==> Images/CSV/results_bigg_SCIP_multiple_mis_big_m.csv <==
organism,termination_cb_big_m_mis_5,time_cb_big_m_mis_5,termination_cb_big_m_mis_10,time_cb_big_m_mis_10,termination_cb_big_m_mis_20,time_cb_big_m_mis_20,termination_cb_big_m_mis_30,time_cb_big_m_mis_30
e_coli_core,OPTIMAL,5,OPTIMAL,6,OPTIMAL,5,OPTIMAL,5
iAB_RBC_283,OPTIMAL,6,OPTIMAL,5,OPTIMAL,6,OPTIMAL,6
iIS312_Amastigote,OPTIMAL,6,OPTIMAL,6,OPTIMAL,6,OPTIMAL,7
iAF692,OPTIMAL,6,OPTIMAL,7,OPTIMAL,12,OPTIMAL,16
iSB619,OPTIMAL,6,OPTIMAL,9,OPTIMAL,8,OPTIMAL,13
iNF517,OPTIMAL,6,OPTIMAL,6,OPTIMAL,6,OPTIMAL,7
iHN637,OPTIMAL,6,OPTIMAL,7,OPTIMAL,9,OPTIMAL,8
iJB785,OPTIMAL,6,OPTIMAL,7,OPTIMAL,8,OPTIMAL,7
iNJ661,OPTIMAL,22,OPTIMAL,23,OPTIMAL,41,OPTIMAL,41
iSynCJ816,ERROR,,ERROR,,ERROR,,ERROR,
iJN746,OPTIMAL,128,OPTIMAL,84,OPTIMAL,192,OPTIMAL,136
iJR904,OPTIMAL,9,OPTIMAL,9,OPTIMAL,78,OPTIMAL,14
iEK1008,OPTIMAL,10,OPTIMAL,9,OPTIMAL,21,OPTIMAL,10
iCN900,OPTIMAL,6,OPTIMAL,9,OPTIMAL,10,OPTIMAL,25
iYO844,OPTIMAL,9,OPTIMAL,8,OPTIMAL,10,OPTIMAL,49
iND750,OPTIMAL,10,OPTIMAL,19,OPTIMAL,15,OPTIMAL,43
iMM904,OPTIMAL,33,OPTIMAL,70,OPTIMAL,146,OPTIMAL,183
iRC1080,ERROR,,OPTIMAL,412,OPTIMAL,290,ERROR,
iAF1260,OPTIMAL,15,OPTIMAL,42,OPTIMAL,89,OPTIMAL,1712
iSDY_1059,TIME_LIMIT,1800,TIME_LIMIT,1800,TIME_LIMIT,1800,OPTIMAL,199
STM_v1_0,OPTIMAL,52,TIME_LIMIT,1800,OPTIMAL,934,OPTIMAL,1565
iJO1366,OPTIMAL,30,OPTIMAL,56,TIME_LIMIT,1800,TIME_LIMIT,1800
iSbBS512_1146,ERROR,,ERROR,,ERROR,,ERROR,
iS_1188,OPTIMAL,21,OPTIMAL,43,TIME_LIMIT,1800,TIME_LIMIT,1800
iSFV_1184,TIME_LIMIT,1800,OPTIMAL,60,OPTIMAL,42,TIME_LIMIT,1800
iSF_1195,TIME_LIMIT,1800,TIME_LIMIT,1800,TIME_LIMIT,1800,OPTIMAL,1654
iSFxv_1172,TIME_LIMIT,1800,OPTIMAL,1800,TIME_LIMIT,1800,TIME_LIMIT,1800
iML1515,TIME_LIMIT,1800,TIME_LIMIT,1800,TIME_LIMIT,1800,TIME_LIMIT,1800
iZ_1308,OPTIMAL,69,TIME_LIMIT,1800,TIME_LIMIT,1800,TIME_LIMIT,1800
iAPECO1_1312,OPTIMAL,97,OPTIMAL,1559,TIME_LIMIT,1800,TIME_LIMIT,1800
iECB_1328,OPTIMAL,68,TIME_LIMIT,1800,TIME_LIMIT,1800,TIME_LIMIT,1800
iETEC_1333,OPTIMAL,35,TIME_LIMIT,1800,TIME_LIMIT,1800,TIME_LIMIT,1800
iYS1720,OPTIMAL,203,OPTIMAL,1155,TIME_LIMIT,1800,TIME_LIMIT,1800
iMM1415,OPTIMAL,1769,OPTIMAL,1380,TIME_LIMIT,1800,TIME_LIMIT,1800
RECON1,TIME_LIMIT,1800,TIME_LIMIT,1800,TIME_LIMIT,1800,TIME_LIMIT,1800
iLB1027_lipid,TIME_LIMIT,1800,TIME_LIMIT,1800,TIME_LIMIT,1800,TIME_LIMIT,1800
Recon3D,TIME_LIMIT,1800,TIME_LIMIT,1800,TIME_LIMIT,1800,TIME_LIMIT,1800


==> Images/CSV/results_bigg_SCIP_multiple_mis_indicator.csv <==
organism,termination_cb_mis_5,time_cb_mis_5,termination_cb_mis_10,time_cb_mis_10,termination_cb_mis_20,time_cb_mis_20,termination_cb_mis_30,time_cb_mis_30
e_coli_core,OPTIMAL,9,OPTIMAL,9,OPTIMAL,9,OPTIMAL,9
iAB_RBC_283,OPTIMAL,10,OPTIMAL,10,OPTIMAL,10,OPTIMAL,10
iIS312_Amastigote,OPTIMAL,10,OPTIMAL,10,OPTIMAL,11,OPTIMAL,10
iAF692,OPTIMAL,14,OPTIMAL,14,OPTIMAL,14,OPTIMAL,13
iSB619,OPTIMAL,11,OPTIMAL,12,OPTIMAL,22,OPTIMAL,11
iNF517,OPTIMAL,12,OPTIMAL,16,OPTIMAL,22,OPTIMAL,13
iHN637,OPTIMAL,11,OPTIMAL,10,OPTIMAL,11,OPTIMAL,11
iJB785,OPTIMAL,12,OPTIMAL,11,OPTIMAL,10,OPTIMAL,13
iNJ661,OPTIMAL,23,OPTIMAL,29,OPTIMAL,29,OPTIMAL,25
iSynCJ816,ERROR,,ERROR,,ERROR,,ERROR,
iJN746,OPTIMAL,25,OPTIMAL,23,OPTIMAL,24,OPTIMAL,22
iJR904,OPTIMAL,18,OPTIMAL,22,OPTIMAL,19,OPTIMAL,35
iEK1008,OPTIMAL,20,OPTIMAL,23,OPTIMAL,20,OPTIMAL,25
iCN900,OPTIMAL,11,OPTIMAL,16,OPTIMAL,213,OPTIMAL,185
iYO844,OPTIMAL,22,OPTIMAL,18,OPTIMAL,14,OPTIMAL,22
iND750,OPTIMAL,37,OPTIMAL,24,OPTIMAL,44,OPTIMAL,50
iMM904,OPTIMAL,25,OPTIMAL,84,OPTIMAL,100,OPTIMAL,144
iRC1080,OPTIMAL,305,OPTIMAL,312,OPTIMAL,678,OPTIMAL,400
iAF1260,OPTIMAL,44,OPTIMAL,89,OPTIMAL,165,OPTIMAL,239
iSDY_1059,OPTIMAL,156,OPTIMAL,117,OPTIMAL,119,OPTIMAL,95
STM_v1_0,OPTIMAL,49,OPTIMAL,42,OPTIMAL,55,OPTIMAL,213
iJO1366,OPTIMAL,82,OPTIMAL,134,OPTIMAL,186,OPTIMAL,172
iSbBS512_1146,OPTIMAL,129,OPTIMAL,107,OPTIMAL,192,OPTIMAL,187
iS_1188,OPTIMAL,67,OPTIMAL,74,OPTIMAL,193,OPTIMAL,189
iSFV_1184,OPTIMAL,146,OPTIMAL,111,OPTIMAL,118,OPTIMAL,215
iSF_1195,OPTIMAL,64,OPTIMAL,108,OPTIMAL,186,OPTIMAL,282
iSFxv_1172,OPTIMAL,51,OPTIMAL,109,OPTIMAL,100,OPTIMAL,178
iML1515,OPTIMAL,126,OPTIMAL,385,OPTIMAL,210,OPTIMAL,413
iZ_1308,OPTIMAL,208,OPTIMAL,105,OPTIMAL,270,OPTIMAL,295
iAPECO1_1312,OPTIMAL,182,OPTIMAL,155,OPTIMAL,294,OPTIMAL,417
iECB_1328,OPTIMAL,127,OPTIMAL,199,OPTIMAL,193,OPTIMAL,445
iETEC_1333,OPTIMAL,118,OPTIMAL,118,OPTIMAL,267,OPTIMAL,274
iYS1720,ERROR,,OPTIMAL,216,OPTIMAL,397,OPTIMAL,774
iMM1415,TIME_LIMIT,1800,TIME_LIMIT,1800,TIME_LIMIT,1800,TIME_LIMIT,1800
RECON1,TIME_LIMIT,1800,TIME_LIMIT,1800,TIME_LIMIT,1800,TIME_LIMIT,1800
iLB1027_lipid,OPTIMAL,1800,OPTIMAL,383,OPTIMAL,604,TIME_LIMIT,1800
Recon3D,TIME_LIMIT,1800,TIME_LIMIT,1800,TIME_LIMIT,1800,TIME_LIMIT,1800


==> Images/CSV/results_bigg_SCIP_no_good_cuts_big_m.csv <==
organism,termination_cb_big_m,time_cb_big_m,objective_value_cb_big_m,termination_no_good_cuts_big_m,time_no_good_cuts_big_m,objective_value_no_good_cuts_big_m
e_coli_core,OPTIMAL,5,0.874,OPTIMAL,6,0.874
iAB_RBC_283,OPTIMAL,5,2.936,TIME_LIMIT,1800,2.936
iIS312_Amastigote,OPTIMAL,6,25.339,TIME_LIMIT,1800,25.339
iAF692,OPTIMAL,7,0.013,ERROR,,NaN
iSB619,OPTIMAL,6,0.158,TIME_LIMIT,1800,0.158
iNF517,OPTIMAL,12,0.043,TIME_LIMIT,1800,0.043
iHN637,OPTIMAL,7,0.224,TIME_LIMIT,1800,0.224
iJB785,OPTIMAL,7,0.054,OPTIMAL,9,0.0
iNJ661,OPTIMAL,9,0.052,TIME_LIMIT,1800,0.0
iSynCJ816,ERROR,,NaN,TIME_LIMIT,1800,0.0
iJN746,OPTIMAL,237,1.4,ERROR,,NaN
iJR904,OPTIMAL,12,0.922,TIME_LIMIT,1800,0.922
iEK1008,OPTIMAL,9,0.058,TIME_LIMIT,1800,0.058
iCN900,OPTIMAL,6,0.0,TIME_LIMIT,1800,0.0
iYO844,OPTIMAL,8,0.118,TIME_LIMIT,1800,0.118
iND750,OPTIMAL,10,0.0,OPTIMAL,6,0.0
iMM904,OPTIMAL,24,0.287,TIME_LIMIT,1800,0.288
iRC1080,ERROR,,NaN,TIME_LIMIT,1800,0.0
iAF1260,OPTIMAL,39,0.737,TIME_LIMIT,1800,0.722
iSDY_1059,OPTIMAL,46,0.938,TIME_LIMIT,1800,0.938
STM_v1_0,OPTIMAL,23,0.478,TIME_LIMIT,1800,0.478
iJO1366,OPTIMAL,52,0.982,TIME_LIMIT,1800,0.982
iSbBS512_1146,OPTIMAL,118,0.983,ERROR,,NaN
iS_1188,OPTIMAL,52,0.857,TIME_LIMIT,1800,0.857
iSFV_1184,OPTIMAL,85,0.894,TIME_LIMIT,1800,0.894
iSF_1195,OPTIMAL,43,0.915,TIME_LIMIT,1800,0.915
iSFxv_1172,OPTIMAL,53,0.894,TIME_LIMIT,1800,0.894
iML1515,OPTIMAL,33,0.877,TIME_LIMIT,1800,0.877
iZ_1308,OPTIMAL,83,0.982,TIME_LIMIT,1800,0.982
iAPECO1_1312,OPTIMAL,107,0.982,TIME_LIMIT,1800,0.982
iECB_1328,OPTIMAL,80,0.982,TIME_LIMIT,1800,0.982
iETEC_1333,OPTIMAL,88,0.982,TIME_LIMIT,1800,0.982
iYS1720,OPTIMAL,94,0.488,TIME_LIMIT,1800,0.488
iMM1415,OPTIMAL,110,0.0,TIME_LIMIT,1800,0.0
RECON1,OPTIMAL,297,0.0,TIME_LIMIT,1800,0.0
iLB1027_lipid,TIME_LIMIT,1800,0.36,TIME_LIMIT,1800,0.36
Recon3D,TIME_LIMIT,1800,755.003,TIME_LIMIT,1800,755.003


==> Images/CSV/results_bigg_SCIP_no_good_cuts_indicator.csv <==
organism,termination_cb,time_cb,objective_value_cb,termination_no_good_cuts,time_no_good_cuts,objective_value_no_good_cuts
e_coli_core,OPTIMAL,9,0.874,TIME_LIMIT,1800,0.874
iAB_RBC_283,OPTIMAL,11,2.936,TIME_LIMIT,1800,2.936
iIS312_Amastigote,OPTIMAL,10,25.339,OPTIMAL,12,25.339
iAF692,OPTIMAL,16,0.027,TIME_LIMIT,1800,0.027
iSB619,OPTIMAL,15,0.158,TIME_LIMIT,1800,0.158
iNF517,OPTIMAL,29,0.043,TIME_LIMIT,1800,0.043
iHN637,OPTIMAL,11,0.224,OPTIMAL,613,0.224
iJB785,OPTIMAL,14,0.054,OPTIMAL,11,0.054
iNJ661,OPTIMAL,61,0.053,TIME_LIMIT,1800,0.053
iSynCJ816,ERROR,,NaN,TIME_LIMIT,1800,0.0
iJN746,OPTIMAL,41,1.4,TIME_LIMIT,1800,1.4
iJR904,OPTIMAL,21,0.922,TIME_LIMIT,1800,0.922
iEK1008,OPTIMAL,20,0.058,TIME_LIMIT,1800,0.058
iCN900,OPTIMAL,11,0.0,TIME_LIMIT,1800,0.0
iYO844,OPTIMAL,26,0.118,TIME_LIMIT,1800,0.118
iND750,OPTIMAL,46,0.097,TIME_LIMIT,1800,0.097
iMM904,OPTIMAL,154,0.288,TIME_LIMIT,1800,0.288
iRC1080,TIME_LIMIT,1800,0.0,TIME_LIMIT,1800,0.0
iAF1260,OPTIMAL,166,0.737,TIME_LIMIT,1800,0.737
iSDY_1059,OPTIMAL,273,0.938,TIME_LIMIT,1800,0.938
STM_v1_0,OPTIMAL,105,0.478,TIME_LIMIT,1800,0.478
iJO1366,OPTIMAL,286,0.982,TIME_LIMIT,1800,0.982
iSbBS512_1146,OPTIMAL,360,0.983,TIME_LIMIT,1800,0.983
iS_1188,OPTIMAL,311,0.857,TIME_LIMIT,1800,0.857
iSFV_1184,OPTIMAL,442,0.894,TIME_LIMIT,1800,0.894
iSF_1195,OPTIMAL,452,0.915,TIME_LIMIT,1800,0.915
iSFxv_1172,OPTIMAL,301,0.894,TIME_LIMIT,1800,0.894
iML1515,OPTIMAL,188,0.877,TIME_LIMIT,1800,0.877
iZ_1308,OPTIMAL,536,0.982,TIME_LIMIT,1800,0.982
iAPECO1_1312,OPTIMAL,954,0.982,TIME_LIMIT,1800,0.982
iECB_1328,OPTIMAL,486,0.982,TIME_LIMIT,1800,0.982
iETEC_1333,OPTIMAL,544,0.982,TIME_LIMIT,1800,0.982
iYS1720,OPTIMAL,463,0.488,TIME_LIMIT,1800,0.488
iMM1415,TIME_LIMIT,1800,0.0,TIME_LIMIT,1800,0.0
RECON1,TIME_LIMIT,1800,0.0,TIME_LIMIT,1800,0.0
iLB1027_lipid,TIME_LIMIT,1800,0.36,TIME_LIMIT,1800,0.36
Recon3D,TIME_LIMIT,1800,190.883,TIME_LIMIT,1800,190.883


==> Images/CSV/results_cff_reduced.csv <==
time_loopless_fba,time_loopless_fba_blocked_10,time_loopless_fba_blocked_20,time_loopless_fba_blocked_50,time_loopless_fba_blocked_100,time_loopless_fba_blocked_shortest_cycles_10,time_loopless_fba_blocked_shortest_cycles_20,time_loopless_fba_blocked_shortest_cycles_50,time_loopless_fba_blocked_shortest_cycles_100,organism
0.0,6.0,4.0,7.0,14.0,5.0,4.0,7.0,14.0,iAF692
9.0,29.0,30.0,20.0,16.0,40.0,39.0,27.0,72.0,iJR904
1800.0,1800.0,1800.0,1800.0,1800.0,1800.0,1800.0,1800.0,1800.0,iML1515
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,e_coli_core
1800.0,134.0,89.0,163.0,79.0,1800.0,280.0,53.0,37.0,iNJ661
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,iCN900
473.0,411.0,101.0,70.0,82.0,163.0,125.0,370.0,69.0,iEK1008
650.0,880.0,781.0,1689.0,1800.0,656.0,1111.0,548.0,1165.0,iMM904
1710.0,1178.0,1800.0,854.0,685.0,1800.0,1800.0,1800.0,1565.0,iSFV_1184

